Deep Investigation of Cross-Language Plagiarism Detection Methods

This paper is a deep investigation of cross-language plagiarism detection methods on a new recently introduced open dataset, which contains parallel and comparable collections of documents with multiple characteristics (different genres, languages and sizes of texts). We investigate cross-language plagiarism detection methods for 6 language pairs on 2 granularities of text units in order to draw robust conclusions on the best methods while deeply analyzing correlations across document styles and languages.

==> BUCC - pour arXiv/README.txt <==
Instructions on how to compile latex source into PDF.

OS: MacOS Sierra version 10.12.5
Editor: Texmaker 4.4.1

To correctly compile the sources, I run the following commands:

- PDFLaTex
- PDFLaTex
- BibTex
- BibTex
- PDFLaTex
- PDFLaTex
- PDFLaTex



Remark:

- the library files in the 'forest/' directory may be necessary to build the figure 1.
- the images of figure 2 are in the 'images/' directory.


==> README.txt <==
Instructions on how to compile latex source into PDF.

OS: MacOS Sierra version 10.12.5
Editor: Texmaker 4.4.1

To correctly compile the sources, I run the following commands:

- PDFLaTex
- PDFLaTex
- BibTex
- BibTex
- PDFLaTex
- PDFLaTex
- PDFLaTex



Remark:

- the library files in the 'forest/' directory may be necessary to build the figure 1.
- the images of figure 2 are in the 'images/' directory.

